An evolutionary model of the Milky Way's hot circumgalactic medium

The properties and the evolution of the volume-filling, hot circumgalactic medium (CGM) around the Milky Way are poorly constrained, even though this is a crucial component in understanding how gas accretes onto the Galactic disc to form stars. In this work, we use a semi-analytic model that evolves a spherically symmetric gas in approximate hydrostatic equilibrium through radiative cooling, photoionization (both from Galactic sources and background) and mechanical heating from a central source. We apply this model to the hot CGM of the Milky Way, where the density, temperature and metallicity are constrained from observations. Our results show that in the absence of mechanical feedback, gas in the inner few kpc cools within a few tens of Myr. Gas beyond 10 kpc cools slowly and flows towards the centre at a constant rate of $\dot M \approx 0.1$ to $0.7\,{\rm M_\odot\,yr^{-1}}$ depending on the total mass of the hot CGM. Within our modelling framework, the continuous mechanical feedback that is needed to balance the cooling in the centre is $10^{41-41.75}\,{\rm erg\ s^{-1}}$. We show that, when averaged over a full duty cycle, the amount of feedback provided by various possible sources that created the Fermi bubbles, is similar to or more energetic than the feedback that our model requires to balance the cooling. This suggests the source that created the Fermi bubbles has sufficient energy to stop the cooling of the Milky Way's hot CGM, and could form a self-regulating cycle with the hot CGM that could keep it stable for several Gyr.

==> svg-inkscape/ORCID-iD_icon_vector_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.4 (dcaf3e7d9e, 2026-05-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ORCID-iD_icon_vector_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{24bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ORCID-iD_icon_vector_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

